SARFA: Segment Anything with Radiomic Feature Alignment

The Segment Anything Model (SAM) has demonstrated strong generalizability across a variety of segmentation tasks. However, SAM often struggles in situations where the target to be segmented is ambiguous. This poses a problem in medical imaging, where accurate delineation of targets such as tumors is vital, but even expert radiologists can disagree on the appropriate boundary for a target. Addressing this, we propose SARFA (Segment Anything with Radiomic Feature Alignment), a novel framework for improved medical image segmentation. Via probabilistic prompting, SARFA generates a diverse set of plausible masks for each input image and optimizes them with a radiomics-driven training objective based on Fr\'echet Radiomic Distance (FRD) and Direct Preference Optimization (DPO). By minimizing the FRD between masked predicted and ground truth regions within each image, SARFA encourages segmentation outputs whose anatomical and textural characteristics align with clinically meaningful ground truth representations, without relying solely on pixel-level overlap. Evaluated on computed tomography (CT) and magnetic resonance imaging (MRI) benchmarks, SARFA outperforms existing ambiguous segmentation methods, demonstrating the effectiveness of radiomic feature alignment and DPO-style candidate mask ranking as a training objective. Our code is available at https://github.com/tbwa233/SARFA.

==> frd_dice.csv <==
FRD,Dice
11.3801,0.1754
6.5617,0.4801
6.9821,0.3949
6.8602,0.4305
6.4785,0.4728
6.6326,0.453
6.8062,0.4292
6.6684,0.4549
5.6696,0.6339
6.6665,0.5345
6.56,0.5125
6.0229,0.581
6.7927,0.4377
6.1596,0.5536
5.7418,0.5853
8.673,0.4997
4.7482,0.6509
3.2039,0.6956
5.419,0.6076
5.4067,0.6051
5.0342,0.6385
5.0378,0.6413
5.4912,0.6214
5.5226,0.5934
5.3976,0.64
3.1228,0.7021
6.729,0.4121
6.6991,0.4694
4.4139,0.6497
6.5755,0.4839
6.4579,0.4721
6.7591,0.4687
5.0131,0.6676
3.1475,0.726
5.6955,0.5706
5.4196,0.6074
5.0468,0.5856
5.5622,0.605
6.1052,0.5397
4.6229,0.6798
2.8843,0.7302
6.4163,0.4818
5.7319,0.5763
5.5357,0.5236
5.4406,0.6054
6.2595,0.5361
5.6712,0.5725
4.7664,0.6808
3.0437,0.7358
5.493,0.584
5.3546,0.6137
5.199,0.523
5.4216,0.6067
4.7633,0.6454
5.2874,0.5876
4.2735,0.6927
3.2384,0.7391
4.4497,0.6671
4.6451,0.6531
5.5374,0.539
4.4592,0.6606
4.7003,0.6541
4.6814,0.6348
4.1846,0.6944
3.0911,0.7351
4.3571,0.668
4.3524,0.6637
6.1424,0.4798
4.6697,0.6582
4.5122,0.6674
4.1857,0.6738


==> frd_ged.csv <==
FRD,GED
11.3801,116.4277
6.5617,6.0022
6.9821,11.9174
6.8602,9.4896
6.4785,5.1556
6.6326,6.3805
6.8062,8.7268
6.6684,6.7815
5.6696,1.0225
6.6665,3.9326
6.56,4.1357
6.0229,2.378
6.7927,8.2338
6.1596,3.0263
5.7418,1.5056
8.673,2.508
4.7482,0.3575
3.2039,0.2891
5.419,1.1917
5.4067,1.0836
5.0342,0.7216
5.0378,0.6455
5.4912,1.2056
5.5226,1.3358
5.3976,0.9653
3.1228,0.3329
6.729,8.0447
6.6991,7.2131
4.4139,0.4089
6.5755,6.0255
6.4579,5.1464
6.7591,7.7587
5.0131,0.5782
3.1475,0.343
5.6955,1.8431
5.4196,1.1635
5.0468,1.0411
5.5622,1.3879
6.1052,2.9083
4.6229,0.3821
2.8843,0.2718
6.4163,5.076
5.7319,1.9835
5.5357,2.1034
5.4406,1.3384
6.2595,3.8571
5.6712,1.8536
4.7664,0.4422
3.0437,0.3122
5.493,1.5225
5.3546,1.2077
5.199,1.8667
5.4216,1.308
4.7633,0.6348
5.2874,1.3695
4.2735,0.2998
3.2384,0.2859
4.4497,0.4492
4.6451,0.5961
5.5374,1.9209
4.4592,0.5019
4.7003,0.5943
4.6814,0.6977
4.1846,0.2618
3.0911,0.2687
4.3571,0.3988
4.3524,0.4239
6.1424,3.8997
4.6697,0.5413
4.5122,0.4303
4.1857,0.3251


==> frd_iou.csv <==
FRD,IoU
11.3801,0.1296
6.5617,0.3783
6.9821,0.2998
6.8602,0.3351
6.4785,0.3656
6.6326,0.3487
6.8062,0.3302
6.6684,0.3531
5.6696,0.5142
6.6665,0.4197
6.56,0.3959
6.0229,0.4634
6.7927,0.3281
6.1596,0.4358
5.7418,0.4612
8.673,0.3796
4.7482,0.5222
3.2039,0.5701
5.419,0.481
5.4067,0.4794
5.0342,0.5114
5.0378,0.5137
5.4912,0.4988
5.5226,0.4706
5.3976,0.5186
3.1228,0.5753
6.729,0.3056
6.6991,0.3598
4.4139,0.5167
6.5755,0.372
6.4579,0.3599
6.7591,0.3637
5.0131,0.5451
3.1475,0.6025
5.6955,0.4412
5.4196,0.4762
5.0468,0.4501
5.5622,0.4775
6.1052,0.4174
4.6229,0.5554
2.8843,0.6071
6.4163,0.3708
5.7319,0.4498
5.5357,0.3937
5.4406,0.4765
6.2595,0.4196
5.6712,0.4448
4.7664,0.5566
3.0437,0.6138
5.493,0.453
5.3546,0.4831
5.199,0.3892
5.4216,0.4761
4.7633,0.5141
5.2874,0.4549
4.2735,0.567
3.2384,0.617
4.4497,0.536
4.6451,0.5211
5.5374,0.4073
4.4592,0.5283
4.7003,0.5226
4.6814,0.5014
4.1846,0.5686
3.0911,0.6133
4.3571,0.5371
4.3524,0.5322
6.1424,0.3595
4.6697,0.5274
4.5122,0.5367
4.1857,0.5429


==> losses.dat <==
epoch train second
1 7.4878 7.8782
2 8.7809 5.0248
3 9.2756 8.2087
4 10.5432 4.3114
5 4.6196 4.5109
6 4.6797 4.3793
7 4.2396 4.3663
8 4.4920 4.7386
9 4.2976 4.2107
10 4.1576 4.2279
11 4.2262 4.3704
12 4.2644 4.3915
13 4.2409 4.3270
14 4.2805 4.4675
15 4.2684 4.3888
16 4.2227 4.5773
17 4.1997 4.6439
18 4.1919 4.6621
19 4.3153 4.7391
20 4.4483 4.9314
21 4.6468 4.7173
22 4.6523 5.0883
23 4.4847 4.9711
24 4.7543 5.6407
25 5.1939 6.2778
26 5.6754 5.3903
27 6.6246 7.5929
28 6.9513 6.0083
29 6.6783 7.2805
30 6.1569 6.3620
31 7.0200 7.1641
32 7.1069 6.8586
33 7.2558 5.8378
34 6.8934 6.4000
35 7.1192 6.4589
36 8.1942 6.7961
37 7.5113 6.5094
38 7.7813 7.5607
39 7.3373 7.6405
40 6.8708 7.2930
41 6.5698 7.3233
42 6.4935 6.3237
43 6.5623 6.2392
44 6.3945 6.1686
45 6.5177 6.2651
46 6.4659 6.4702
47 6.2549 6.4515
48 6.0314 6.0710
49 6.0099 5.9969
50 5.9434 5.8642
51 5.6579 5.6767
52 5.6922 5.8250
53 5.6070 6.4800
54 5.9155 6.0279
55 6.4201 5.6194
56 6.9458 5.7283
57 7.3949 5.9587
58 6.5247 5.8855
59 6.6953 5.8383
60 6.6167 5.4497
61 6.3028 10.4584
62 6.1193 7.4779
63 6.0440 6.5899
64 6.2965 6.2540
65 6.1531 5.8673
66 6.1011 5.7853
67 5.9340 5.8613
68 6.4995 9.9113
69 6.1315 10.2896
70 5.8823 9.5176
71 5.6140 10.3702
72 5.4143 10.5732
73 6.0861 9.9655
74 5.7350 8.9156
75 5.5331 8.6385
76 5.2894 8.5508
77 5.1705 8.4272
78 5.3064 8.5425
79 5.3380 8.8935
80 5.2315 8.3536
81 5.2881 8.3927
82 5.1957 8.1683
83 5.3761 7.8612
84 5.1747 7.9527
85 5.0523 7.4915
86 5.2220 7.5826
87 5.0958 7.2745
88 4.9950 8.1306
89 5.0394 7.2977
90 5.3040 7.3756
91 5.0095 7.2577
92 4.9142 6.9136
93 4.9246 6.9264
94 4.8084 6.8807
95 4.9136 6.7320
96 4.8578 6.7340
97 5.0120 6.5883
98 4.8326 6.6441
99 4.8017 6.4902
100 5.0143 6.5694
